Counterfactually Fair Regression via Optimal Transport

We consider the problem of learning a counterfactually fair regressor. We adopt a causal uncertainty view in which counterfactual fairness is defined with resampled noise. We focus on obtaining theoretical fairness guarantees for a new post-processing estimator. We begin by showing that counterfactual fairness is equivalent to satisfying demographic parity conditional on the latent variable. This allows us to provide a closed-form expression of the optimal fair regressor via a barycentric quantile map. In order to handle continuous latent variables, we propose a discretized post-processing method. Then, under mild regularity assumptions, we prove high-probability finite-sample fairness guarantees for our estimator, providing an unfairness decay at rate $\tilde O(n^{-1/3})$, and establishing a matching risk bound of order $\tilde O(n^{-1/3})$. We provide a matching lower bound on the excess risk of almost fair predictions. Finally, we extend our results to the setting of relaxed counterfactual fairness. We validate our approach on real-world and synthetic data.

==> images/complexity_study.csv <==
n_samples,L_star,time_seconds
1000,19,0.011986333003733307
1438,27,0.017106249993958045
2069,41,0.026017332995252218
2976,57,0.03455224999925122
4281,85,0.05420320900157094
6158,122,0.0769504580021021
8858,156,0.11688625000533648
12742,193,0.15879895800026134
18329,224,0.23574116700183367
26366,271,0.2683977499982575
37926,332,0.37238183400040725
54555,419,0.5343325420035399
78475,480,0.7276948330036248
112883,541,1.01078404099826
162377,703,1.4826125409963424
233572,779,2.0925097500003176
335981,953,3.1026138329980313
483293,1219,4.681257583004481
695192,1407,7.048301457994967
1000000,1659,10.464666874999239

